Assessing and marginalizing over compact binary coalescence waveform systematics with RIFT

As Einstein's equations for binary compact object inspiral have only been approximately or intermittently solved by analytic or numerical methods, the models used to infer parameters of gravitational wave (GW) sources are subject to waveform modeling uncertainty. Using a simple scenario, we illustrate these differences, then introduce a very efficient technique to marginalize over waveform uncertainties, relative to a pre-specified sequence of waveform models. Being based on RIFT, a very efficient parameter inference engine, our technique can directly account for any available models, including very accurate but computationally costly waveforms. Our evidence and likelihood-based method works robustly on a point-by-point basis, enabling accurate marginalization for models with strongly disjoint posteriors while simultaneously increasing the reusability and efficiency of our intermediate calculations.

==> reviews/pnp-v0.txt <==

1: defined
2: remove 'noticeable'  - not the place to elaborate
3: citation added
4: virgo ref fixed
5: unchanged, not place for caveats about significance
6: ongoing improvements: rephrased, citations
7: LI and bilby citations added
8: issues: acceleration methods far too technical for an introduction! unchanged
9: PE: defined. PP: defined
10: Clarify we used aligned-spin models for efficiency
11: changed observations-> data
12: defined $\alpha$ as an index over our grid
13: RIFT paper cited
14: typo fixed
15: expand iid
16: older -> well-studied
17: citation added
18: EOB: defined
19: add space
20: citation fixed

21: mc, eta defined
22: ranges realistic
23: (No idea how the comment is pertinent to the figure, unless it refers to comment 25) Yes, added 
we ensure convergence of analyses
24: Added PSD citation

25: remove parenthesis
26: Cook cited
27: citations added for the distinguishability criteria and previous uses thereof
28: more information about priors provided
29: clarified we are using Eq. 5

30: PP plot defined.  Don't need long explanation of why we chose these variables, they're sufficient.

31: standard acro for IMRD used
32,33,34: reorganized this sentence to clarify how scaling is used
35: chi_eff defined
36: spacing fix in Fig 5 caption

37: Changed wording in the sentence about high q- extreme waveform systematics .
38: Specified case for which bayes factor is calculated here

39: Spacing fix in Bayes factor description in text
40: edited to explain dotted lines, and being consistent with diagonal
41: identify-> reproduce
42: Yes, it can. Changed model-> waveform, for clarity

43: Added new text in previous section to explain


44: Added boiler plate LVK acknowledgement
45: Was already fixed when pulled(Anjali), please check

=Spreadsheet=
Link to reviewed paper		https://pnp.ligo.org/static/media/P2000440/paper.pdf
Link to review		https://pnp.ligo.org/P2000440/
	Phrase/word/figure in the paper that was commented on	Comments
	ABSTRACT	
1	GW	the acronym needs to expanded to Gravitational Waves
2	Noticeable waveform modelling unceratinty	needs to elaborated on. What do we mean by noticeable? Are they measurable?
		
	INTRODUCTION	
3	GW150914	Citation needed
4	Virgo [2?]	Citation needed
5	The properties of each source are inferred	Probably asking to change the word inferred to Gravitational Wave source candidate
6	improvements towaveform accuracy,	Citation needed(probably)
7	as  most  conventional  PE  engines  like  LALInfer-ence or bilby are limited by this cost, 	Citation needed (probably)
8	As the RIFT parameter inferenceengine circumvents "most issues" associated with waveformevaluation cost,	need to elaborate on "most issues"
9	PP and PE	acronyms need to be elaborated
		
		
	 METHODS(RIFT)	
10	We will express masses in solar mass units and dimensionless "nonprecessing" spins in terms	non precessing suggests RIFT only workd for non precessing case which isn't the case
11	two-stage iterative process to interpretgravitational wave "observations" d	suggested to replace observation with data
12	lamda(alpha)	alpha is defined
13	RIFT paper	needs to be cited
14	likleihood 	spelling
15	iid	replace by i.i.d
		
	METHOD(WAVEFORM MODELS)	
16	word "older"	colloqiuil, needs to be replaced by a formal word
17	SEOBNRv4	Citation needed
18	EOB	Needs to be elaborated
19	whosecorresponding	spelling. I think sounds awkward
20	[18, 19?].	Citation needed
		
	METHODS(C.  Fiducial synthetic sources and PP tests)	
21	M and n 	need to define what they mean
22	Range used	Need to say how realistic the ranges are
23	Figure 1	Best read the comment from the reviewed paper
24	known PSDs	need to cite where the PSDs came from
25	arise solely due to waveform systematics.)	parentheses. Also maybe needs elaboration.
26	One way to assess the performance of parameter inferenceis a probability-probability plots (usually denoted PP plot).	Citation needed
		
	Methods(E.  Model-model mismatch)	
27	Citations            (in red)	citation needed
		
	METHODS(F.  Marginalizing over waveform systematics)	
28	equation 5	elaborate on priors and how they are selected
29	the last paragraph of this section	needs revision
		
		
		
		
	II. RESULTS	
30	Figure 3	why did we chose the 3 variables, elabroate on the dotted line in pp plot
		
	Results(A. Demonstrating and quantifying waveform systematics)	
31	IMRD	IMRphenomD
32	signal amplitude	What is signal amplitude? Peak strain
33	standard deviation of the posterior)	standard deviation at which posterior
34	scaled shifts	scaled to what
35	sigmap and chieff 	need to be defined
36	Figure 4	Caption has spacing problems before parentheses
37	The most extremewaveform systematics are associated with large mass ratio	didnlt see strong evidence of this statement
38	Figure 6	Bayes factore of what? signal v/s gaussian noise
39	Bayes factor(ZSEOBNRV4/ZIMRPHENOMD) a	space before parenthese
		
	Results(B.  A PP plot test for marginalizing over waveform errors)	
40	The result is diagonal,as desired.	He didn't agree the result is digonal. Maybe if we we elaborate on the dottted lines and if the pp plot lies with the dotted line we can consider it to be diagonal
		
		
		
		
	IV. DISCUSSION	
41	Identify	replace by reproduce
42	to other available mod-els easily using RIFT,	
		
		
		
		
	V. CONCLUSIONS	
43	the two advantages	need to elaborate as second one isn't clear
		
		
	Acknowledgments	
44		Acknowledge LVK properly
45	[9] M. Prrer and C.-J. Haster, Phys. Rev. Res.	fix Prrer

